Search for a dark leptophilic scalar produced in association with $\tau^+\tau^-$ pair in $e^+e^-$ annihilation at center-of-mass energies near 10.58 GeV

A dark leptophilic scalar $(\phi_L)$ is a hypothetical particle that couples only to leptons rather than quarks. We report on a search for $\phi_L$ in the $e^+e^- \to \tau^+ \tau^- \phi_L, ~\phi_L \to \ell^+ \ell^- ~(\ell = e, \mu)$ process using 626~\invfb of data collected by the Belle experiment near the \Y4S resonance. We validate the backgrounds with multiple control regions in data, using a novel multiclass multivariate event classifier. In absence of a signal, we quote upper limits at the 90\% confidence level on the coupling between $\phi_L$ and leptons. Our bounds, obtained in a blinded approach, are 19\% more constraining than the previous limits, averaged over the mass range $0.04 \leq m_{\phi_L} \leq 6.5~\gev$. We exclude the parameter space below 4~\gev favored by measurement of the anomalous magnetic moment of the muon.

==> abstract_arxiv.txt <==
A dark leptophilic scalar $(\phi_L)$ is a hypothetical particle that couples only to leptons rather than quarks.
We report on a search for $\phi_L$ in the $e^+e^- \to \tau^+ \tau^- \phi_L, ~\phi_L \to \ell^+ \ell^- ~(\ell = e, \mu)$ 
process using 626~\invfb of data collected by the Belle experiment near the \Y4S resonance.
We validate the backgrounds with multiple control regions in data, using a novel multiclass multivariate event classifier. 
In absence of a signal, we quote upper limits at the 90\% confidence level on the coupling between $\phi_L$ and leptons.
Our bounds, obtained in a blinded approach, are 19\% more constraining than the previous limits,
averaged over the mass range $0.04 \leq m_{\phi_L} \leq 6.5~\gev$.
We exclude the parameter space below 4~\gev favored by measurement of the anomalous magnetic moment of the muon.

